Drone Positioning for Visible Light Communication with Drone-Mounted LED and Camera

The world is often stricken by catastrophic disasters. On-demand drone-mounted visible light communication (VLC) networks are suitable for monitoring disaster-stricken areas for leveraging disaster-response operations. The concept of an image sensor-based VLC has also attracted attention in the recent past for establishing stable links using unstably moving drones. However, existing works did not sufficiently consider the one-to-many image sensor-based VLC system. Thus, this paper proposes the concept of a one-to-many image sensor-based VLC between a camera and multiple drone-mounted LED lights with a drone-positioning algorithm to avoid interference among VLC links. Multiple drones are deployed on-demand in a disaster-stricken area to monitor the ground and continuously send image data to a camera with image sensor-based visible light communication (VLC) links. The proposed idea is demonstrated with the proof-of-concept (PoC) implemented with drones that are equipped with LED panels and a 4K camera. As a result, we confirmed the feasibility of the proposed system.

==> graph/detection.txt <==
10m	93.2	3.36	96.56	89.84
20m	91.8	0.48	92.28	91.32
30m	98.3	4.24	100	94.06
40m	95.6	0.56	96.16	95.04
50m	99.6	1.88	100	97.72
60m	97.8	0.56	98.36	97.24
70m	99.3	2.96	100	96.34
80m	97.2	2.96	100	94.24


==> graph/result_8.txt <==
1.05	32.244897959183675
1.15	20.0
1.25	14.69387755102041
1.35	8.571428571428571
1.45	5.714285714285714
1.55	4.8979591836734695
1.65	1.2244897959183674
1.75	2.0408163265306123
1.85	10.612244897959183


==> graph/result_8_sub.txt <==
0.25	36.734693877551024
0.75	22.857142857142858
1.25	16.73469387755102
1.75	11.020408163265307
2.25	2.4489795918367347
2.75	1.6326530612244898
3.25	2.0408163265306123
3.75	0.8163265306122449
4.25	5.714285714285714


==> graph/result_8_wait.txt <==
0.2	43.39622641509434
0.4	23.89937106918239
0.6	15.0
0.8	9.433962264150944
1.0	2.515723270440252
1.2	1.628930817610063
1.4	1.0
1.6	0.0
1.8	3.125786163522015

